Ice Monitoring in Swiss Lakes from Optical Satellites and Webcams using Machine Learning

Continuous observation of climate indicators, such as trends in lake freezing, is important to understand the dynamics of the local and global climate system. Consequently, lake ice has been included among the Essential Climate Variables (ECVs) of the Global Climate Observing System (GCOS), and there is a need to set up operational monitoring capabilities. Multi-temporal satellite images and publicly available webcam streams are among the viable data sources to monitor lake ice. In this work we investigate machine learning-based image analysis as a tool to determine the spatio-temporal extent of ice on Swiss Alpine lakes as well as the ice-on and ice-off dates, from both multispectral optical satellite images (VIIRS and MODIS) and RGB webcam images. We model lake ice monitoring as a pixel-wise semantic segmentation problem, i.e., each pixel on the lake surface is classified to obtain a spatially explicit map of ice cover. We show experimentally that the proposed system produces consistently good results when tested on data from multiple winters and lakes. Our satellite-based method obtains mean Intersection-over-Union (mIoU) scores >93%, for both sensors. It also generalises well across lakes and winters with mIoU scores >78% and >80% respectively. On average, our webcam approach achieves mIoU values of 87% (approx.) and generalisation scores of 71% (approx.) and 69% (approx.) across different cameras and winters respectively. Additionally, we put forward a new benchmark dataset of webcam images (Photi-LakeIce) which includes data from two winters and three cameras.

==> figures/stats_Sihlsee_FrovsNotFro.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.99000,0.99000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
4800	256\\
4960	110\\
5120	121\\
5280	106\\
5440	92\\
5600	62\\
5760	41\\
5920	7\\
6080	7\\
6240	3\\
6400	3\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
5000	365\\
5530	425\\
6060	162\\
6590	288\\
7120	345\\
7650	105\\
8180	34\\
8710	50\\
9240	15\\
9770	20\\
10300	20\\
};
\addlegendentry{NotFrozen}

\end{axis}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0.253\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5200	76\\
5400	255\\
5600	78\\
5800	190\\
6000	74\\
6200	61\\
6400	50\\
6600	10\\
6800	9\\
7000	2\\
7200	2\\
};
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
5700	106\\
6050	475\\
6400	259\\
6750	37\\
7100	173\\
7450	180\\
7800	195\\
8150	158\\
8500	202\\
8850	24\\
9200	24\\
};
\end{axis}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0.506\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5100	77\\
5270	236\\
5440	55\\
5610	230\\
5780	67\\
5950	68\\
6120	46\\
6290	14\\
6460	8\\
6630	4\\
6800	4\\
};
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
5600	352\\
5890	355\\
6180	168\\
6470	82\\
6760	239\\
7050	122\\
7340	173\\
7630	105\\
7920	183\\
8210	30\\
8500	30\\
};
\end{axis}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0.759\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5700	73\\
5910	112\\
6120	160\\
6330	32\\
6540	107\\
6750	199\\
6960	72\\
7170	34\\
7380	9\\
7590	7\\
7800	7\\
};
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
5200	30\\
5640	185\\
6080	202\\
6520	282\\
6960	180\\
7400	483\\
7840	90\\
8280	12\\
8720	63\\
9160	282\\
9600	282\\
};
\end{axis}
\end{tikzpicture}%

==> figures/stats_Sihlsee_FrovsNotFro_Channel10_with_withoutDec2016.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.99000,0.99000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.386\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=4000,
xmax=10000,
xlabel={grey value},
ymin=0,
ymax=500,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5200	76\\
5400	255\\
5600	78\\
5800	190\\
6000	74\\
6200	61\\
6400	50\\
6600	10\\
6800	9\\
7000	2\\
7200	2\\
};
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
5700	106\\
6050	475\\
6400	259\\
6750	37\\
7100	173\\
7450	180\\
7800	195\\
8150	158\\
8500	202\\
8850	24\\
9200	24\\
};
\end{axis}

\begin{axis}[%
width=0.386\figurewidth,
height=\figureheight,
at={(0.54\figurewidth,0\figureheight)},
scale only axis,
xmin=4000,
xmax=10000,
xlabel={grey value},
ymin=0,
ymax=500,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5200	76\\
5400	255\\
5600	78\\
5800	190\\
6000	74\\
6200	61\\
6400	50\\
6600	10\\
6800	9\\
7000	2\\
7200	2\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
7000	16\\
7220	146\\
7440	97\\
7660	123\\
7880	132\\
8100	92\\
8320	115\\
8540	154\\
8760	36\\
8980	10\\
9200	10\\
};
\addlegendentry{Non-Frozen}

\end{axis}
\end{tikzpicture}%

==> figures/stats_Sihlsee_FrovsNotFro_withoutDecember.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.99000,0.99000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
4800	256\\
4960	110\\
5120	121\\
5280	106\\
5440	92\\
5600	62\\
5760	41\\
5920	7\\
6080	7\\
6240	3\\
6400	3\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
6000	29\\
6430	294\\
6860	131\\
7290	274\\
7720	73\\
8150	31\\
8580	42\\
9010	21\\
9440	6\\
9870	20\\
10300	20\\
};
\addlegendentry{NotFrozen}

\end{axis}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0.253\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5200	76\\
5400	255\\
5600	78\\
5800	190\\
6000	74\\
6200	61\\
6400	50\\
6600	10\\
6800	9\\
7000	2\\
7200	2\\
};
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
7000	16\\
7220	146\\
7440	97\\
7660	123\\
7880	132\\
8100	92\\
8320	115\\
8540	154\\
8760	36\\
8980	10\\
9200	10\\
};
\end{axis}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0.506\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5100	77\\
5270	236\\
5440	55\\
5610	230\\
5780	67\\
5950	68\\
6120	46\\
6290	14\\
6460	8\\
6630	4\\
6800	4\\
};
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
6200	3\\
6430	22\\
6660	112\\
6890	207\\
7120	90\\
7350	141\\
7580	92\\
7810	101\\
8040	130\\
8270	23\\
8500	23\\
};
\end{axis}

\begin{axis}[%
width=0.137\figurewidth,
height=\figureheight,
at={(0.759\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=20000,
xlabel={grey value},
ymin=0,
ymax=600,
ylabel={frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=black!15!red, fill opacity=0.6, draw=red, area legend] table[row sep=crcr] {%
x	y\\
5700	73\\
5910	112\\
6120	160\\
6330	32\\
6540	107\\
6750	199\\
6960	72\\
7170	34\\
7380	9\\
7590	7\\
7800	7\\
};
\addplot[ybar interval, fill=mycolor1, fill opacity=0.6, draw=blue, area legend] table[row sep=crcr] {%
x	y\\
5400	63\\
5820	6\\
6240	10\\
6660	62\\
7080	97\\
7500	259\\
7920	74\\
8340	5\\
8760	72\\
9180	273\\
9600	273\\
};
\end{axis}
\end{tikzpicture}%

==> figures/stats_allLakes_FrovsNotFro.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.00000,0.57690}%
\definecolor{mycolor2}{rgb}{0.57690,0.00000,0.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.605in,
height=3.566in,
at={(0.875in,0.481in)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, fill=none, draw=none}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.1	21\\
0.15	64\\
0.2	88\\
0.25	46\\
0.3	50\\
0.35	46\\
0.4	56\\
0.45	89\\
0.5	69\\
0.55	104\\
0.6	126\\
0.65	153\\
0.7	284\\
0.75	707\\
0.8	709\\
0.85	187\\
0.9	7\\
0.95	7\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	135\\
0.1	2302\\
0.15	2127\\
0.2	1051\\
0.25	249\\
0.3	82\\
0.35	34\\
0.4	24\\
0.45	8\\
0.5	7\\
0.55	5\\
0.6	2\\
0.65	8\\
0.7	3\\
0.75	3\\
0.8	3\\
0.85	8\\
0.9	8\\
0.95	8\\
};
\addlegendentry{Non-Frozen}

\end{axis}

\begin{axis}[%
width=0.605in,
height=3.566in,
at={(1.825in,0.481in)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, fill=none, draw=none}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	18\\
0.1	67\\
0.15	68\\
0.2	45\\
0.25	40\\
0.3	59\\
0.35	86\\
0.4	46\\
0.45	26\\
0.5	61\\
0.55	72\\
0.6	95\\
0.65	100\\
0.7	128\\
0.75	297\\
0.8	538\\
0.85	599\\
0.9	374\\
0.95	84\\
1	3\\
1.05	3\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	2059\\
0.1	1736\\
0.15	956\\
0.2	547\\
0.25	309\\
0.3	188\\
0.35	116\\
0.4	54\\
0.45	31\\
0.5	12\\
0.55	10\\
0.6	6\\
0.65	3\\
0.7	7\\
0.75	3\\
0.8	3\\
0.85	2\\
0.9	7\\
0.95	3\\
1	7\\
1.05	7\\
};
\addlegendentry{Non-Frozen}

\end{axis}

\begin{axis}[%
width=0.605in,
height=3.566in,
at={(2.775in,0.481in)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, fill=none, draw=none}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	66\\
0.05	425\\
0.1	573\\
0.15	775\\
0.2	547\\
0.25	264\\
0.3	84\\
0.35	28\\
0.4	26\\
0.45	9\\
0.5	9\\
0.55	9\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	2066\\
0.05	2092\\
0.1	914\\
0.15	493\\
0.2	239\\
0.25	117\\
0.3	83\\
0.35	22\\
0.4	9\\
0.45	6\\
0.5	2\\
0.55	1\\
0.6	3\\
0.65	1\\
0.7	6\\
0.75	5\\
0.8	5\\
};
\addlegendentry{Non-Frozen}

\end{axis}

\begin{axis}[%
width=0.605in,
height=3.566in,
at={(3.725in,0.481in)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, fill=none, draw=none}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
-0.05	1\\
0	33\\
0.05	42\\
0.1	169\\
0.15	543\\
0.2	653\\
0.25	591\\
0.3	380\\
0.35	253\\
0.4	66\\
0.45	24\\
0.5	13\\
0.55	4\\
0.6	8\\
0.65	8\\
0.7	4\\
0.75	9\\
0.8	5\\
0.85	5\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
-0.05	20\\
0	47\\
0.05	90\\
0.1	156\\
0.15	408\\
0.2	545\\
0.25	683\\
0.3	973\\
0.35	819\\
0.4	638\\
0.45	466\\
0.5	468\\
0.55	442\\
0.6	203\\
0.65	64\\
0.7	27\\
0.75	6\\
0.8	3\\
0.85	1\\
0.9	1\\
};
\addlegendentry{Non-Frozen}

\end{axis}

\begin{axis}[%
width=0.605in,
height=3.566in,
at={(4.674in,0.481in)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, fill=none, draw=none}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	2\\
0.05	2\\
0.1	40\\
0.15	28\\
0.2	41\\
0.25	97\\
0.3	136\\
0.35	190\\
0.4	203\\
0.45	204\\
0.5	248\\
0.55	158\\
0.6	194\\
0.65	412\\
0.7	374\\
0.75	233\\
0.8	218\\
0.85	26\\
0.9	26\\
};
\addlegendentry{Frozen}

\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.1	1\\
0.15	2\\
0.2	13\\
0.25	28\\
0.3	29\\
0.35	169\\
0.4	172\\
0.45	325\\
0.5	469\\
0.55	456\\
0.6	568\\
0.65	700\\
0.7	924\\
0.75	920\\
0.8	1025\\
0.85	214\\
0.9	39\\
0.95	5\\
1	5\\
};
\addlegendentry{Non-Frozen}

\end{axis}
\end{tikzpicture}%

==> figures/tikz/Sihlsee_Hist.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.20000,0.77000,0.96000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.065\figurewidth,
height=0.399\figureheight,
at={(0.069\figurewidth,0\figureheight)},
scale only axis,
xmin=-0.1,
xmax=1.1,
xlabel style={font=\bfseries\color{white!15!black}},
xlabel={Grey-values},
ymin=0,
ymax=700,
ylabel style={font=\bfseries\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.1	1\\
0.15	17\\
0.2	49\\
0.25	15\\
0.3	3\\
0.35	6\\
0.4	9\\
0.45	57\\
0.5	42\\
0.55	68\\
0.6	77\\
0.65	78\\
0.7	167\\
0.75	588\\
0.8	528\\
0.85	21\\
0.9	21\\
};
\addlegendentry{data1}

\addplot[ybar interval, fill=red, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.1	625\\
0.15	672\\
0.2	326\\
0.25	71\\
0.3	26\\
0.35	3\\
0.4	3\\
0.45	3\\
};
\addlegendentry{data2}

\end{axis}

\begin{axis}[%
width=0.065\figurewidth,
height=0.399\figureheight,
at={(0.154\figurewidth,0\figureheight)},
scale only axis,
xmin=-0.1,
xmax=1.1,
xlabel style={font=\bfseries\color{white!15!black}},
xlabel={Grey-values},
ymin=0,
ymax=700,
ytick={  0, 100, 200, 300, 400, 500, 600, 700},
ylabel style={font=\bfseries\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	11\\
0.1	20\\
0.15	25\\
0.2	19\\
0.25	4\\
0.3	19\\
0.35	49\\
0.4	19\\
0.45	9\\
0.5	29\\
0.55	46\\
0.6	57\\
0.65	58\\
0.7	65\\
0.75	173\\
0.8	410\\
0.85	436\\
0.9	227\\
0.95	50\\
1	50\\
};
\addlegendentry{data1}

\addplot[ybar interval, fill=red, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	598\\
0.1	501\\
0.15	274\\
0.2	163\\
0.25	85\\
0.3	48\\
0.35	33\\
0.4	13\\
0.45	8\\
0.5	2\\
0.55	1\\
0.6	1\\
};
\addlegendentry{data2}

\end{axis}

\begin{axis}[%
width=0.065\figurewidth,
height=0.399\figureheight,
at={(0.24\figurewidth,0\figureheight)},
scale only axis,
xmin=-0.104904098963497,
xmax=1.06451595048255,
xtick={0,0.5,1},
xlabel style={font=\bfseries\color{white!15!black}},
xlabel={Grey-values},
ymin=0,
ymax=700,
ylabel style={font=\bfseries\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	47\\
0.05	261\\
0.1	310\\
0.15	453\\
0.2	371\\
0.25	191\\
0.3	32\\
0.35	22\\
0.4	22\\
0.45	8\\
0.5	9\\
0.55	9\\
};
\addlegendentry{data1}

\addplot[ybar interval, fill=red, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	625\\
0.05	610\\
0.1	236\\
0.15	139\\
0.2	61\\
0.25	25\\
0.3	18\\
0.35	8\\
0.4	4\\
0.45	4\\
};
\addlegendentry{data2}

\end{axis}

\begin{axis}[%
width=0.065\figurewidth,
height=0.399\figureheight,
at={(0.326\figurewidth,0\figureheight)},
scale only axis,
xmin=-0.1,
xmax=1.1,
xlabel style={font=\bfseries\color{white!15!black}},
xlabel={Grey-values},
ymin=0,
ymax=700,
ylabel style={font=\bfseries\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
-0.05	1\\
0	1\\
0.05	11\\
0.1	47\\
0.15	269\\
0.2	395\\
0.25	417\\
0.3	286\\
0.35	212\\
0.4	47\\
0.45	10\\
0.5	6\\
0.55	0\\
0.6	1\\
0.65	7\\
0.7	4\\
0.75	7\\
0.8	5\\
0.85	5\\
};
\addlegendentry{data1}

\addplot[ybar interval, fill=red, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	5\\
0.1	21\\
0.15	109\\
0.2	171\\
0.25	208\\
0.3	260\\
0.35	237\\
0.4	183\\
0.45	121\\
0.5	151\\
0.55	155\\
0.6	78\\
0.65	17\\
0.7	9\\
0.75	1\\
0.8	1\\
};
\addlegendentry{data2}

\end{axis}

\begin{axis}[%
width=0.528\figurewidth,
height=0.528\figureheight,
at={(0\figurewidth,0.472\figureheight)},
scale only axis,
clip=false,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\node[above, align=center]
at (axis cs:0.5,-0.05) {};
\end{axis}

\begin{axis}[%
width=0.065\figurewidth,
height=0.399\figureheight,
at={(0.412\figurewidth,0\figureheight)},
scale only axis,
xmin=-0.1,
xmax=1.1,
xlabel style={font=\bfseries\color{white!15!black}},
xlabel={Grey-values},
ymin=0,
ymax=700,
ytick={0,100,200,300,400,500,600,700},
ylabel style={font=\bfseries\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left,
legend style={at={(0.786,0.766)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	1\\
0.05	1\\
0.1	24\\
0.15	23\\
0.2	36\\
0.25	68\\
0.3	55\\
0.35	130\\
0.4	102\\
0.45	121\\
0.5	161\\
0.55	64\\
0.6	46\\
0.65	200\\
0.7	266\\
0.75	203\\
0.8	200\\
0.85	25\\
0.9	25\\
};
\addlegendentry{FROZEN}

\addplot[ybar interval, fill=red, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.25	1\\
0.3	3\\
0.35	22\\
0.4	39\\
0.45	74\\
0.5	146\\
0.55	153\\
0.6	146\\
0.65	177\\
0.7	242\\
0.75	263\\
0.8	354\\
0.85	85\\
0.9	19\\
0.95	2\\
1	2\\
};
\addlegendentry{NON-FROZEN}

\end{axis}

\begin{axis}[%
width=0.528\figurewidth,
height=0.528\figureheight,
at={(0\figurewidth,-0.055\figureheight)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black},
legend style={font=\scriptsize}
]
\end{axis}
\end{tikzpicture}%

==> figures/tikz/stats_allLakes_FrovsNotFro.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.00000,0.57690}%
\definecolor{mycolor2}{rgb}{0.57690,0.00000,0.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=0.147\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ytick={   0, 2000},
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.1	21\\
0.15	64\\
0.2	88\\
0.25	46\\
0.3	50\\
0.35	46\\
0.4	56\\
0.45	89\\
0.5	69\\
0.55	104\\
0.6	126\\
0.65	153\\
0.7	284\\
0.75	707\\
0.8	709\\
0.85	187\\
0.9	7\\
0.95	7\\
};
\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	135\\
0.1	2302\\
0.15	2127\\
0.2	1051\\
0.25	249\\
0.3	82\\
0.35	34\\
0.4	24\\
0.45	8\\
0.5	7\\
0.55	5\\
0.6	2\\
0.65	8\\
0.7	3\\
0.75	3\\
0.8	3\\
0.85	8\\
0.9	8\\
0.95	8\\
};
\end{axis}

\begin{axis}[%
width=0.147\figurewidth,
height=\figureheight,
at={(0.2\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ytick={   0, 2000},
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	18\\
0.1	67\\
0.15	68\\
0.2	45\\
0.25	40\\
0.3	59\\
0.35	86\\
0.4	46\\
0.45	26\\
0.5	61\\
0.55	72\\
0.6	95\\
0.65	100\\
0.7	128\\
0.75	297\\
0.8	538\\
0.85	599\\
0.9	374\\
0.95	84\\
1	3\\
1.05	3\\
};
\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.05	2059\\
0.1	1736\\
0.15	956\\
0.2	547\\
0.25	309\\
0.3	188\\
0.35	116\\
0.4	54\\
0.45	31\\
0.5	12\\
0.55	10\\
0.6	6\\
0.65	3\\
0.7	7\\
0.75	3\\
0.8	3\\
0.85	2\\
0.9	7\\
0.95	3\\
1	7\\
1.05	7\\
};
\end{axis}

\begin{axis}[%
width=0.147\figurewidth,
height=\figureheight,
at={(0.4\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ytick={   0, 2000},
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	66\\
0.05	425\\
0.1	573\\
0.15	775\\
0.2	547\\
0.25	264\\
0.3	84\\
0.35	28\\
0.4	26\\
0.45	9\\
0.5	9\\
0.55	9\\
};
\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	2066\\
0.05	2092\\
0.1	914\\
0.15	493\\
0.2	239\\
0.25	117\\
0.3	83\\
0.35	22\\
0.4	9\\
0.45	6\\
0.5	2\\
0.55	1\\
0.6	3\\
0.65	1\\
0.7	6\\
0.75	5\\
0.8	5\\
};
\end{axis}

\begin{axis}[%
width=0.147\figurewidth,
height=\figureheight,
at={(0.599\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ytick={   0, 2000},
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
-0.05	1\\
0	33\\
0.05	42\\
0.1	169\\
0.15	543\\
0.2	653\\
0.25	591\\
0.3	380\\
0.35	253\\
0.4	66\\
0.45	24\\
0.5	13\\
0.55	4\\
0.6	8\\
0.65	8\\
0.7	4\\
0.75	9\\
0.8	5\\
0.85	5\\
};
\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
-0.05	20\\
0	47\\
0.05	90\\
0.1	156\\
0.15	408\\
0.2	545\\
0.25	683\\
0.3	973\\
0.35	819\\
0.4	638\\
0.45	466\\
0.5	468\\
0.55	442\\
0.6	203\\
0.65	64\\
0.7	27\\
0.75	6\\
0.8	3\\
0.85	1\\
0.9	1\\
};
\end{axis}

\begin{axis}[%
width=0.147\figurewidth,
height=\figureheight,
at={(0.799\figurewidth,0\figureheight)},
scale only axis,
xmin=0,
xmax=1,
xtick={  0, 0.5,   1},
xlabel style={font=\color{white!15!black}},
xlabel={Grey value},
ymin=0,
ymax=2400,
ytick={   0, 2000},
ylabel style={font=\color{white!15!black}},
ylabel={Frequency},
axis background/.style={fill=white},
axis x line*=bottom,
axis y line*=left
]
\addplot[ybar interval, fill=mycolor1, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0	2\\
0.05	2\\
0.1	40\\
0.15	28\\
0.2	41\\
0.25	97\\
0.3	136\\
0.35	190\\
0.4	203\\
0.45	204\\
0.5	248\\
0.55	158\\
0.6	194\\
0.65	412\\
0.7	374\\
0.75	233\\
0.8	218\\
0.85	26\\
0.9	26\\
};
\addplot[ybar interval, fill=mycolor2, fill opacity=0.7, area legend] table[row sep=crcr] {%
x	y\\
0.1	1\\
0.15	2\\
0.2	13\\
0.25	28\\
0.3	29\\
0.35	169\\
0.4	172\\
0.45	325\\
0.5	469\\
0.55	456\\
0.6	568\\
0.65	700\\
0.7	924\\
0.75	920\\
0.8	1025\\
0.85	214\\
0.9	39\\
0.95	5\\
1	5\\
};
\end{axis}
\end{tikzpicture}%
